Transient Quasi-Periodic Oscillations at $\gamma$-rays in the TeV Blazar PKS 1510-089

We present periodicity search analyses on the $\gamma$-ray lightcurve of the TeV blazar PKS 1510-089 observed by the \textit{Fermi} Large Area Telescope. We report the detection of two transient quasi-periodic oscillations: a 3.6-day QPO during the outburst in 2009 that lasted five cycles (MJD 54906--54923); and a periodicity of 92 days spanning over 650 days from 2018 to 2020 (MJD 58200--58850), which lasted for seven cycles. We employed the Lomb-Scargle periodogram, Weighted Wavelet Z-transform, REDFIT, and the Monte Carlo lightcurve simulation techniques to find any periodicity and the corresponding significance. The 3.6-day QPO was detected at a moderate significance of $\sim$3.5$\sigma$, while the detection significance of the 92-day QPO was $\sim$7.0$\sigma$. We explore a few physical models for such transient QPOs including a binary black hole system, precession of the jet, a non-axisymmetric instability rotating around the central black hole near the innermost stable circular orbit, the presence of quasi-equidistant magnetic islands inside the jet, and a geometric model involving a plasma blob moving helically inside a curved jet.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> PKS1510-089 QPO Project MNRAS/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
